An investigation of the "10 keV feature" in the spectra of Accretion Powered X-ray Pulsars with NuSTAR

Some of the accreting X-ray pulsars are reported to exhibit a peculiar spectral feature at $\sim$10 keV, known as the "10 keV feature". The feature has been characterized as either an emission line or an absorption line, and its origin is unknown. It has been found in multiple observations of the same source by different observatories, but not all the observations of any particular source consistently showed the presence of it. In this work, we have carried out a systematic investigation for the presence of the "10 keV feature" using data from NuSTAR, a low background spectroscopic observatory having uninterrupted wide band coverage on either side of 10 keV. We performed a systematic spectral analysis on 58 archival NuSTAR observations of 30 bright X-ray pulsars. The 3$-$79 keV spectral continua of these selected sources were fitted with a model chosen on the basis of its fitting quality in 3$-$15 keV and model simplicity, and then inspected for the presence of the "10 keV feature". Our analysis indicates the presence of such a feature in 16 out of 58 the NuSTAR observations of 11 different sources and is fitted with a Gaussian absorption model centered around 10 keV. Our analysis also suggests that such a feature could be wrongly detected if flare data is not analyzed separately from persistent emission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
